Local Rule-Based Explanations of Black Box Decision Systems

The recent years have witnessed the rise of accurate but obscure decision systems which hide the logic of their internal decision processes to the users. The lack of explanations for the decisions of black box systems is a key ethical issue, and a limitation to the adoption of machine learning components in socially sensitive and safety-critical contexts. %Therefore, we need explanations that reveals the reasons why a predictor takes a certain decision. In this paper we focus on the problem of black box outcome explanation, i.e., explaining the reasons of the decision taken on a specific instance. We propose LORE, an agnostic method able to provide interpretable and faithful explanations. LORE first leans a local interpretable predictor on a synthetic neighborhood generated by a genetic algorithm. Then it derives from the logic of the local interpretable predictor a meaningful explanation consisting of: a decision rule, which explains the reasons of the decision; and a set of counterfactual rules, suggesting the changes in the instance's features that lead to a different outcome. Wide experiments show that LORE outperforms existing methods and baselines both in the quality of explanations and in the accuracy in mimicking the black box.

==> lstlisting.txt <==
\begin{comment}
record da spiegare
{ \scriptsize
\begin{verbatim} 
   account_check_status: 0 <= ... < 200 DM, age: 27,
 credit\_amount: 1995,
 credit\_history: critical account/ other credits existing (not at this bank),
 credits\_this\_bank: 1,
 default: 0,
 duration\_in\_month: 12,
 foreign\_worker: yes,
 housing: own,
 installment\_as\_income\_perc: 4,
 job: skilled employee / official,
 other\_debtors: none,
 other\_installment\_plans: none,
 people\_under\_maintenance: 1,
 personal\_status\_sex: male : single,
 present\_emp\_since: ... < 1 year ,
 present\_res\_since: 1,
 property: if not A121/A122 : car or other, not in attribute 6,
 purpose: car (new),
 savings: 100 <= ... < 500 DM,
 telephone: none
 \end{verbatim}
 }
\end{comment}
\begin{comment}
%regola llex\\
{ \footnotesize
\begin{lstlisting}
p = {credit_amount: >836, housing: own, 
    other_debtors: none, credit_history: critical account}
    	--> decision = 0

$\Delta =$ {{credit_amount: <=836},
    {housing: rent},
    {credit_history: all credits at this bank paid back duly}}
\end{lstlisting}
}  
\end{comment}
  
%controfattuale optimizer

{ \footnotesize
\begin{verbatim}
        { account_check_status: < 0 DM, age: -27, credit_amount: 1965, 
          credit_history: existing credits paid back duly till now,
             duration_in_month: 46, foreign_worker: no, housing: for free,
          installment_as_income_perc: 3, property: real estate,
          job: unemployed/ unskilled - non-resident,
          other_debtors: guarantor, other_installment_plans: bank,
          personal_status_sex: male : divorced/separated,
           present_emp_since: 1 <= ... < 4 years, present_res_since: 3,
          purpose: (vacation - does not exist?), 
          savings: 500 <= ... < 1000 DM }
\end{verbatim}
}   

Compass

\begin{comment}
record da spiegare
{\tt c\_charge\_degree: F, two\_year\_recid: 1, is\_violent\_recid: 1, age: 27, sex: Male, days\_b\_screening\_arrest: 1, race: African-American, age\_cat: 25 - 45, length\_of\_stay: 50, priors\_count: 4, is\_recid: 1, class: High}

{ \footnotesize
\begin{lstlisting}
p = {age: <=39, race: African-American, two_year_recid: 1}
    	--> decision = High

$\Delta =$ {	{age: >39},
        {two_year_recid: 0},
        {race: Other},
        {race: Native American},
        {race: Hispanic}}

\end{lstlisting}
       
}  
 \end{comment}


%controfattuale optimizer
{ \footnotesize
\begin{verbatim}
        { age: 18, age_cat: Less than 25, race: Native American, 
          sex: Female, length_of_stay: 20, priors_count: 1,
          is_recid: 0, is_violent_recid: 0, two_year_recid: 0 }
 \end{verbatim}
} 


